Federated Dataset Dictionary Learning for Multi-Source Domain Adaptation

In this article, we propose an approach for federated domain adaptation, a setting where distributional shift exists among clients and some have unlabeled data. The proposed framework, FedDaDiL, tackles the resulting challenge through dictionary learning of empirical distributions. In our setting, clients' distributions represent particular domains, and FedDaDiL collectively trains a federated dictionary of empirical distributions. In particular, we build upon the Dataset Dictionary Learning framework by designing collaborative communication protocols and aggregation operations. The chosen protocols keep clients' data private, thus enhancing overall privacy compared to its centralized counterpart. We empirically demonstrate that our approach successfully generates labeled data on the target domain with extensive experiments on (i) Caltech-Office, (ii) TEP, and (iii) CWRU benchmarks. Furthermore, we compare our method to its centralized counterpart and other benchmarks in federated domain adaptation.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/dadil_client_server.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=circularnode] (0) at (-2, 2) {};
		\node [style=circularnode] (1) at (0, 2) {};
		\node [style=circularnode] (2) at (2, 2) {};
		\node [style=circularnode] (3) at (-3, -2) {};
		\node [style=circularnode] (4) at (-1, -2) {};
		\node [style=circularnode] (5) at (1, -2) {};
		\node [style=circularnode] (6) at (3, -2) {};
		\node [style=none] (7) at (-3, -3) {$Q_{1}$};
		\node [style=none] (8) at (-1, -3) {$Q_{2}$};
		\node [style=none] (9) at (1, -3) {$Q_{3}$};
		\node [style=none] (10) at (3, -3) {$Q_{4}$};
		\node [style=none] (11) at (-2, 3) {$P_{1}$};
		\node [style=none] (12) at (0, 3) {$P_{2}$};
		\node [style=none] (13) at (2, 3) {$P_{3}$};
		\node [style=none] (14) at (-3, 4) {};
		\node [style=none] (15) at (-3, 1) {};
		\node [style=none] (16) at (3, 1) {};
		\node [style=none] (17) at (3, 4) {};
		\node [style=none] (18) at (0, 4.75) {Server ($\mathcal{P}$)};
		\node [style=none] (19) at (-4, -1) {};
		\node [style=none] (20) at (-4, -4) {};
		\node [style=none] (21) at (4, -1) {};
		\node [style=none] (22) at (4, -4) {};
		\node [style=none] (23) at (0, -5) {Clients ($\mathcal{Q},\mathcal{A}$)};
		\node [style=none] (24) at (-0.25, -0.5) {$\alpha_{1,3}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=semi transparent dashed black line] (3) to (0);
		\draw [style=semi transparent dashed black line] (3) to (1);
		\draw [style=semi transparent dashed black line] (4) to (0);
		\draw [style=semi transparent dashed black line] (4) to (1);
		\draw [style=semi transparent dashed black line] (4) to (2);
		\draw [style=semi transparent dashed black line] (5) to (0);
		\draw [style=semi transparent dashed black line] (5) to (1);
		\draw [style=semi transparent dashed black line] (5) to (2);
		\draw [style=black dashed line] (3) to (2);
		\draw [style=semi transparent dashed black line] (6) to (0);
		\draw [style=semi transparent dashed black line] (6) to (1);
		\draw [style=semi transparent dashed black line] (6) to (2);
		\draw (22.center) to (21.center);
		\draw (22.center) to (20.center);
		\draw (20.center) to (19.center);
		\draw (19.center) to (21.center);
		\draw (17.center) to (16.center);
		\draw (16.center) to (15.center);
		\draw (15.center) to (14.center);
		\draw (14.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

